$(RSA)^2$: A Rhetorical-Strategy-Aware Rational Speech Act Framework for Figurative Language Understanding

Figurative language (e.g., irony, hyperbole, understatement) is ubiquitous in human communication, resulting in utterances where the literal and the intended meanings do not match. The Rational Speech Act (RSA) framework, which explicitly models speaker intentions, is the most widespread theory of probabilistic pragmatics, but existing implementations are either unable to account for figurative expressions or require modeling the implicit motivations for using figurative language (e.g., to express joy or annoyance) in a setting-specific way. In this paper, we introduce the Rhetorical-Strategy-Aware RSA $(RSA)^2$ framework which models figurative language use by considering a speaker's employed rhetorical strategy. We show that $(RSA)^2$ enables human-compatible interpretations of non-literal utterances without modeling a speaker's motivations for being non-literal. Combined with LLMs, it achieves state-of-the-art performance on the ironic split of PragMega+, a new irony interpretation dataset introduced in this study.

==> prompt_templates.txt <==
PLLM(m|c,u):
prompt_template: "Task: You will read short stories that describe everyday situations. Each story will be followed by a multiple-choice question. Read each story and choose the best answer. Your task is to decide what the character in the story is trying to convey. The answer options are 1, 2, 3, or 4. \n\n{scenario}\n\n{options}\n\nAnswer:"
What did X want to convey?
num_order_shuffles: 5

prompt_template: "Task: You will read short stories that describe everyday situations. Each story will be followed by a multiple-choice question. Read each story and choose the best answer. Your task is to decide whether the character is being literal or ironic. The answer options are 1 or 2. \n\n{scenario}\n\n{options}\n\nAnswer:"
Was X being literal or ironic?
num_order_shuffles: 2

prompts for the literal speaker:
  - reality: literal
    prompt: "Task: You will read a scenario in which a speaker wants to convey some meaning to some listeners. Your task is to generate the speaker's utterance. The utterance should be within <u></u> tags. Assume that the speaker's utterance will be literal. That is, the speaker must say exactly what they want to convey by being literal. Generate {n} alternative utterances. They should all be different from each other. They should each be a single sentence. The utterances should be short, concise and literally true. \nScenario: {context} {intended}\nUtterances:"
  - reality: ironic
    prompt: "Task: You will read a scenario in which a speaker wants to convey some meaning to some listeners. Your task is to generate the speaker's utterance. The utterance should be within <u></u> tags. Assume that the speaker's utterance will be ironic. That is, the speaker must say the opposite of what they want to convey by using verbal irony. Generate {n} alternative utterances. They should all be different from each other. They should each be a single sentence. The utterances should be short, concise and ironic. Scenario: {context} {intended}\nUtterances:"

prompt for literal listener:
Task: You will read short stories that describe everyday situations. Each story will be followed by a multiple-choice question. Read each story and choose the best answer. Your task is to decide what meaning the character in the story will convey and what rhetorical strategy they will use to convey it (i.e., are they more likely to be literal or ironic). The answer options are 1, 2, 3, 4, 5, 6, 7, or 8. \n\n{scenario}\n\n{options}\n\nAnswer:"
What meaning will X convey and what rhetorical strategy will X use to convey it?
num_order_shuffles: 5

